Optimal Slice Allocation in 5G Core Networks

5G network slicing is essential to providing flexible, scalable and on-demand solutions for the vast array of applications in 5G networks. Two key challenges of 5G network slicing are function isolation (intra-slice) and guaranteeing end-to-end delay for a slice. In this paper, we address the question of optimal allocation of a slice in 5G core networks by tackling these two challenges. We adopt and extend the work by D. Dietrich [1] to create a model that satisfies constraints on end-to-end delay as well as isolation between components of a slice for reliability.

==> E2EBW.txt <==
	E2E	K1	K2	K3	K4	K5	K6	K7	K8	K9	K10
           20            0        28.06            0        20.73            0        15.13            0        14.73            0         11.8
           40            0        33.62            0        23.15            0        15.65            0        17.28            0        13.07
           60            0        31.59            0        23.15            0        15.72            0        17.28            0        12.84
           80            0        31.52            0        23.23            0        15.72            0        17.28            0        13.24
          100            0        31.45            0        23.23            0        15.72            0        17.28            0        13.43
          150            0        31.59            0        23.62            0        15.59            0        16.66            0        13.43
          200            0        32.26            0        24.05            0        15.72            0        16.56            0        13.43

==> E2ECPU.txt <==
	E2E		K1		K2	K3	K4		K5	K6			K7	K8		K9	K10
           20            0        82.68            0        89.08            0        95.31            0        94.61            0         95.4
           40            0        84.41            0        94.46            0        96.51            0        97.02            0        96.37
           60            0        86.88            0        96.24            0        96.33            0        97.02            0        96.39
           80            0        87.06            0        96.31            0        96.33            0        97.02            0         96.5
          100            0        88.63            0        96.61            0        96.33            0        97.02            0         96.4
          150            0        91.25            0        97.29            0        96.41            0        96.49            0         96.4
          200            0        91.34            0        97.16            0        96.33            0         96.5            0         96.4

==> E2ESolved.txt <==
E2E	K1	K2	K3	K4	K5	K6	K7	K8	K9	K10
  20.0000         0   70.5000   76.0000   82.0000   93.0000   93.0000   93.0000   93.0000   93.0000   93.5000
   30.0000         0   64.0000   71.5000   78.5000   90.5000   84.5000   93.5000   93.5000   93.0000   93.5000
           40           38         65.5           67           80         86.5           88         93.5         93.5         93.5         93.5
           50         35.5         69.5           77           72         92.5         90.5         93.5           93         93.5         93.5
           60         34.5         73.5           74         88.5         92.5           86         93.5           93           92         93.5
           70         42.5           58           67         85.5         85.5         87.5           93           93           93         93.5
           80         40.5         60.5         69.5           82         92.5           92         93.5           93         93.5         93.5
           90           43           44         65.5           86           93           92         93.5         93.5         93.5         93.5
          100           41           52         81.5         86.5         92.5           88           93           93         92.5           93
          150           43           68           60         93.5         91.5           92         93.5           93           93         93.5
          200           43           68           60           92         91.5           92         93.5           93         93.5         93.5




==> E2ETime.txt <==
	E2E	K1	K2	K3	K4	K5	K6	K7	K8	K9	K10
           20            0        11958            0        69.13            0         2.08            0         1.52            0         0.84
           40            0        12335            0        64.96            0         1.87            0         1.42            0         0.81
           60            0        12337            0        60.37            0         2.56            0         1.43            0         0.81
           80            0        12212            0        62.27            0         2.46            0         1.41            0         0.87
          100            0        12087            0        62.55            0         2.49            0         1.43            0         0.85
          150            0        12461            0        60.65            0         2.34            0         1.41            0          0.9
          200            0        14468            0        64.42            0         2.39            0         1.35            0         0.87

